Space Debris Reliable Capturing by a Dual-Arm Orbital Robot: Detumbling and Caging

A chaser satellite equipped with robotic arms can capture space debris and manipulate it for use in more advanced missions such as refueling and deorbiting. To facilitate capturing, a caging-based strategy has been proposed to simplify the control system. Caging involves geometrically constraining the motion of the target debris, and is achieved via position control. However, if the target is spinning at a high speed, direct caging may result in unsuccessful constraints or hardware destruction; therefore, the target should be de-tumbled before capture. To address this problem, this study proposes a repeated contact-based method that uses impedance control to mitigate the momentum of the target. In this study, we analyzed the proposed detumbling technique from the perspective of impedance parameters. We investigated their effects through a parametric analysis and demonstrated the successful detumbling and caging sequence of a microsatellite as representative of space debris. The contact forces decreased during the detumbling sequence compared with direct caging. Further, the proposed detumbling and caging sequence was validated through simulations and experiments using a dual-arm air-floating robot in two-dimensional microgravity emulating testbed.

==> unused_tables.txt <==
% w1 case
% \begin{table}[b]
% \vspace{-2mm}
% \caption{$\omega_\mathrm{0}=1.0$, $m_\mathrm{im}=0.01$}
% \vspace{-1mm}
% \label{table:w1ma}
% \centering
% \scalebox{.75}{
%  \begin{tabular}{c|ccccccccccc}
%  \hline
% $k_\mathrm{im} \backslash d_\mathrm{im}$ & 0 & 1.5 & 3.0 & 4.5 & 6.0 & 7.5 & 9.0 & 10.5 & 12 & 13.5 & 15.0\\
% \hline
% 0 & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 10 & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 20 & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 30 & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $}\\
% 40 & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 50 & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 60 & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 70 & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $}  \\
% 80 & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 90 & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $}\\
% 100 & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
%  \hline
%  \end{tabular}}
% \end{table}
% \vspace{-0mm}

% \begin{table}[b]
% \caption{$\omega_\mathrm{0}=1.0$, $m_\mathrm{im}=0.05$}
% \vspace{-1mm}
% \label{table:w1mb}
% \centering
% \scalebox{.75}{
%  \begin{tabular}{c|ccccccccccc}
%  \hline
% $k_\mathrm{im} \backslash d_\mathrm{im}$ & 0 & 1.5 & 3.0 & 4.5 & 6.0 & 7.5 & 9.0 & 10.5 & 12 & 13.5 & 15.0\\
% \hline
% 0 & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{mylightgreen}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 10 & \cellcolor{mylightgreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 20 & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $}  \\
% 30 & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 40 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 50 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 60 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 70 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 80 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 90 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} \\
% 100 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} \\
%  \hline
%  \end{tabular}}
% \end{table}
% \vspace{-0mm}

% \begin{table}[b]
% \caption{$\omega_\mathrm{0}=1.0$, $m_\mathrm{im}=0.1$}
% \vspace{-1mm}
% \label{table:w1mc}
% \centering
% \scalebox{.75}{
%  \begin{tabular}{c|ccccccccccc}
%  \hline
% $k_\mathrm{im} \backslash d_\mathrm{im}$ & 0 & 1.5 & 3.0 & 4.5 & 6.0 & 7.5 & 9.0 & 10.5 & 12 & 13.5 & 15.0\\
% \hline
% 0 & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{mylightgreen}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 10 & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $}  \\
% 20 & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 30 & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 40 & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $}  \\
% 50 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 60 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $}  \\
% 70 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $}\\
% 80 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 90 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} \\
% 100 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} \\
%  \hline
%  \end{tabular}}
% \end{table}
% \vspace{-0mm}

% \begin{table}[b]
% \caption{$\omega_\mathrm{0}=1.0$, $m_\mathrm{im}=0.5$}
% \vspace{-1mm}
% \label{table:w1md}
% \centering
% \scalebox{.75}{
%  \begin{tabular}{c|ccccccccccc}
%  \hline
% $k_\mathrm{im} \backslash d_\mathrm{im}$ & 0 & 1.5 & 3.0 & 4.5 & 6.0 & 7.5 & 9.0 & 10.5 & 12 & 13.5 & 15.0\\
% \hline
% 0 & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $}\\
% 10 & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $}\\
% 20 & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $}\\
% 30 & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $}\\
% 40 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 50 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $}\\
% 60 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $}\\
% 70 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $}\\
% 80 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 90 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} \\
% 100 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} \\
% \hline
%  \end{tabular}}
% \end{table}
% \vspace{-0mm}


% same range as w1
% \begin{table}[b]
% \caption{$\omega_\mathrm{0}=3.0$, $m_\mathrm{im}=0.01$}
% \label{table:w3ma}
% \centering
% \scalebox{.75}{
%  \begin{tabular}{c|ccccccccccc}
%  \hline
% $k_\mathrm{im} \backslash d_\mathrm{im}$& 0 & 1.5 & 3 & 4.5 & 6 & 7.5 & 9 & 10.5 & 12 & 13.5 & 15 \\
% \hline
% 0 & -                                   & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 10 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 20 & \cellcolor{mylightgreen}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 30 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 40 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 50 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 60 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 70 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 80 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 90 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 100 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
%  \hline
%  \end{tabular}}
% \end{table}

% \begin{table}[b]
% \caption{$\omega_\mathrm{0}=3.0$, $m_\mathrm{im}=0.05$}
% \label{table:w3mb}
% \centering
% \scalebox{.75}{
%  \begin{tabular}{c|ccccccccccc}
%  \hline
% $k_\mathrm{im} \backslash d_\mathrm{im}$ & 0 & 1.5 & 3 & 4.5 & 6 & 7.5 & 9 & 10.5 & 12 & 13.5 & 15 \\
% \hline
% 0 & -                                   & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 10 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 20 & \cellcolor{myorange}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 30 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 40 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 50 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 60 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 70 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 80 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 90 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 100 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
%  \hline
%  \end{tabular}}
% \end{table}

% \begin{table}[b]
% \caption{$\omega_\mathrm{0}=3.0$, $m_\mathrm{im}=0.1$}
% \label{table:w3mc}
% \centering
% \scalebox{.75}{
%  \begin{tabular}{c|ccccccccccc}
%  \hline
% $k_\mathrm{im} \backslash d_\mathrm{im}$ & 0 & 1.5 & 3 & 4.5 & 6 & 7.5 & 9 & 10.5 & 12 & 13.5 & 15 \\
% \hline
% 0 & \cellcolor{myred}{$\times    $} & \cellcolor{mylightgreen}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 10 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{mylightgreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 20 & \cellcolor{myred}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 30 & \cellcolor{myorange}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 40 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 50 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 60 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 70 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 80 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 90 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 100 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\

% \hline
%  \end{tabular}}
% \end{table}

% middle range version 
% \begin{table}[b]
% \caption{$\omega_\mathrm{0}=3.0$, $m_\mathrm{im}=0.01$}
% \vspace{-1mm}
% \label{table:w3ma}
% \centering
% \scalebox{.75}{
%  \begin{tabular}{c|ccccccccccc}
%  \hline
% $k_\mathrm{im} \backslash d_\mathrm{im}$ & 0 & 0.75 & 1.5 & 2.25 & 3 & 3.75 & 4.5 & 5.25 & 6 & 6.75 & 7.5 \\
% \hline
% 0 & \cellcolor{myred}{$\times    $}  & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 4 & \cellcolor{myred}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 8 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 12 & \cellcolor{myorange}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 16 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 20 & \cellcolor{mylightgreen}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 24 & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 28 & \cellcolor{myred}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 32 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 36 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 40 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% \hline
%  \end{tabular}}
% \end{table}

% \begin{table}[b]
% \caption{$\omega_\mathrm{0}=3.0$, $m_\mathrm{im}=0.05$}
% \vspace{-1mm}
% \label{table:w3mb}
% \centering
% \scalebox{.75}{
%  \begin{tabular}{c|ccccccccccc}
%  \hline
% $k_\mathrm{im} \backslash d_\mathrm{im}$ & 0 & 0.75 & 1.5 & 2.25 & 3 & 3.75 & 4.5 & 5.25 & 6 & 6.75 & 7.5 \\
% \hline
% 0 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 4 & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 8 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 12 & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 16 & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 20 & \cellcolor{myorange}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 24 & \cellcolor{myorange}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 28 & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 32 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 36 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 40 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
%  \hline
%  \end{tabular}}
% \end{table}

% \begin{table}[b]
% \caption{$\omega_\mathrm{0}=3.0$, $m_\mathrm{im}=0.1$}
% \vspace{-1mm}
% \label{table:w3mc}
% \centering
% \scalebox{.75}{
%  \begin{tabular}{c|ccccccccccc}
%  \hline
% $k_\mathrm{im} \backslash d_\mathrm{im}$ & 0 & 0.75 & 1.5 & 2.25 & 3 & 3.75 & 4.5 & 5.25 & 6 & 6.75 & 7.5 \\
% 0 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 4 & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 8 & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 12 & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 16 & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 20 & \cellcolor{myred}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 24 & \cellcolor{myorange}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 28 & \cellcolor{myorange}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 32 & \cellcolor{myorange}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 36 & \cellcolor{myorange}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 40 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% \hline
%  \end{tabular}}
% \end{table}

% \begin{table}[ht]
% \caption{$\omega_\mathrm{0}=3.0$, $m_\mathrm{im}=0.5$}
% \vspace{-1mm}
% \label{table:w3md}
% \centering
% \scalebox{.75}{
%  \begin{tabular}{c|ccccccccccc}
%  \hline
% $k_\mathrm{im} \backslash d_\mathrm{im}$ & 0 & 0.75 & 1.5 & 2.25 & 3 & 3.75 & 4.5 & 5.25 & 6 & 6.75 & 7.5 \\
% \hline
% 0 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 4 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 8 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 12 & \cellcolor{myorange}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 16 & \cellcolor{myorange}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 20 & \cellcolor{myorange}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 24 & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 28 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 32 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 36 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 40 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% \hline
%  \end{tabular}}
% \end{table}

% detailed version 
% \begin{table}[b]
% \caption{$\omega_\mathrm{0}=3.0$, $m_\mathrm{im}=0.01$}
% \label{table:w3ma}
% \centering
% \scalebox{.75}{
%  \begin{tabular}{c|ccccccccccc}
%  \hline
% $k_\mathrm{im} \backslash d_\mathrm{im}$ & 0 & 0.5 & 1 & 1.5 & 2 & 2.5 & 3 & 3.5 & 4 & 4.5 & 5 \\
% \hline
% 0 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} \\
% 2 & \cellcolor{myred}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 4 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 6 & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} \\
% 8 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 10 & \cellcolor{myred}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 12 & \cellcolor{myorange}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 14 & \cellcolor{myorange}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 16 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 18 & \cellcolor{myorange}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 20 & \cellcolor{mylightgreen}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\

%  \hline
%  \end{tabular}}
% \end{table}

% \begin{table}[b]
% \caption{$\omega_\mathrm{0}=3.0$, $m_\mathrm{im}=0.05$}
% \label{table:w3mb}
% \centering
% \scalebox{.75}{
%  \begin{tabular}{c|ccccccccccc}
%  \hline
% $k_\mathrm{im} \backslash d_\mathrm{im}$ & 0 & 0.5 & 1 & 1.5 & 2 & 2.5 & 3 & 3.5 & 4 & 4.5 & 5 \\
% \hline
% 0 & \cellcolor{yellow}{$\times    $}  & \cellcolor{myorange}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} \\
% 2 & \cellcolor{myorange}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 4 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} \\
% 6 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} \\
% 8 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} \\
% 10 & \cellcolor{myred}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 12 & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 14 & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 16 & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 18 & \cellcolor{myorange}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 20 & \cellcolor{myorange}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
%  \hline
%  \end{tabular}}
% \end{table}

% \begin{table}[b]
% \caption{$\omega_\mathrm{0}=3.0$, $m_\mathrm{im}=0.1$}
% \label{table:w3mc}
% \centering
% \scalebox{.75}{
%  \begin{tabular}{c|ccccccccccc}
%  \hline
% $k_\mathrm{im} \backslash d_\mathrm{im}$ & 0 & 0.5 & 1 & 1.5 & 2 & 2.5 & 3 & 3.5 & 4 & 4.5 & 5 \\
% \hline
% 0 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} \\
% 2 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} \\
% 4 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 6 & \cellcolor{myorange}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} \\
% 8 & \cellcolor{myred}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 10 & \cellcolor{myorange}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 12 & \cellcolor{myorange}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 14 & \cellcolor{myred}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 16 & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 18 & \cellcolor{myred}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{myyellow}{$\checkmark    $} & \cellcolor{mygreen}{$\checkmark    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% 20 & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myorange}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} & \cellcolor{myred}{$\times    $} \\
% \hline
%  \end{tabular}}
% \end{table}

% \begin{table}[b]
% \caption{$\omega_\mathrm{0}=3.0$, $m_\mathrm{im}=0.5$}
% \label{table:w3md}
% \centering
% \scalebox{.75}{
%  \begin{tabular}{c|ccccccccccc}
%  \hline
% $k_\mathrm{im} \backslash d_\mathrm{im}$ & 0 & 0.75 & 1.5 & 2.25 & 3 & 3.75 & 4.5 & 5.25 & 6 & 6.75 & 7.5 \\
% \hline
% 0 & - & -                                   & - & - & - & - & - & - & - & - & - \\
% 4 & - & - & - & - & - & - & - & - & - & - & - \\
% 8 & - & - & - & - & - & - & - & - & - & - & - \\
% 12 & - & - & - & - & - & - & - & - & - & - & - \\
% 16 & - & - & - & - & - & - & - & - & - & - & - \\
% 20 & - & - & - & - & - & - & - & - & - & - & - \\
% 24 & - & - & - & - & - & - & - & - & - & - & - \\
% 28 & - & - & - & - & - & - & - & - & - & - & - \\
% 32 & - & - & - & - & - & - & - & - & - & - & - \\
% 36 & - & - & - & - & - & - & - & - & - & - & - \\
% 40 & - & - & - & - & - & - & - & - & - & - & - \\
% \hline
%  \end{tabular}}
% \end{table}

% \begin{table}[ht]
% \caption{CASE OF SIMULATION RESULT.}
% \label{table:sim_case}
% \centering
% \scalebox{1}{
%  \begin{tabular}{c|cc}
%  \hline
% \cellcolor{mygreen}{$\checkmark    $} & Success:& Caging with the force decreased. \\
% \cellcolor{mylightgreen}{$\checkmark    $} & Success:& Caging without force reduction. \\
% \cellcolor{myyellow}{$\checkmark    $} & Success:& Caging with unplanned contacts. \\
% \cellcolor{myorange}{$\times    $} & Failure:& Target ejection. \\
% \cellcolor{myred}{$\times    $} & Failure:& Collision on the base. \\
%  \hline
%  \end{tabular}}
% \end{table}
